Constraining neutron star properties through parity-violating electron scattering experiments and relativistic point coupling interactions

Parity-violating electron scattering experiments on $\rm ^{48}Ca$ (CREX) and $\rm ^{208}Pb$ (PREX-2) offer valuable insight into the isovector properties of finite nuclei, providing constraints for the density dependence of the nuclear equation of state, which is crucial for understanding astrophysical phenomena. In this work, we establish functional dependencies between the properties of finite nuclei-such as weak charge form factors and neutron skin thickness-and the bulk properties of neutron stars, including tidal deformability from binary neutron star mergers and neutron star radii. The dependencies are formulated by introducing a family of $\beta$-equilibrated equations of state based on relativistic energy density functionals with point coupling interactions. The charge minus the weak form factors derived from CREX and PREX-2 measurements, combined with the observational constraints on tidal deformability from the GW170817 event, are used to constrain the symmetry energy and neutron star radii. Notably, the energy density expanded up to the fourth order in symmetry energy yields larger radii compared to calculations limited to the second order term. However, the results reveal a discrepancy between the constraints provided by the CREX and PREX-2 experiments. For a more quantitative assessment, higher precision parity-violating electron scattering data and neutron star observations are required.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



